Safety Verification and Refutation by k-invariants and k-induction (extended version)

Most software verification tools can be classified into one of a number of established families, each of which has their own focus and strengths. For example, concrete counterexample generation in model checking, invariant inference in abstract interpretation and completeness via annotation for deductive verification. This creates a significant and fundamental usability problem as users may have to learn and use one technique to find potential problems but then need an entirely different one to show that they have been fixed. This paper presents a single, unified algorithm kIkI, which strictly generalises abstract interpretation, bounded model checking and k-induction. This not only combines the strengths of these techniques but allows them to interact and reinforce each other, giving a `single-tool' approach to verification.

==> scatter-kiki-cc-sas.dat <==
kiki	cc	label
900	78.7072	u
900	12.7846	u
900	9.02156	u
62.2491	55.2227	s
900	13.7321	s
0.521522	3.57831	s
900	3.40633	s
900	6.10565	u
0.257736	2.39984	s
2.291	4.70015	u
0.159294	264.765	s
0.17936	4.75133	s
900	900	u
900	900	s
0.132932	1.51996	u
900	29.0747	s
900	900	u
0.21195	900	s
900	117.329	s
900	900	u
0.152585	1.54357	u
0.21207	900	s
0.147554	2.28439	s
900	900	u
0.116691	1.51787	u
0.111385	1.4668	u
900	900	u
900	900	s
0.128927	1.89671	s
900	900	s
0.133092	900	s
0.416345	1.70955	u
0.394863	1.53675	u
0.4608	1.24198	s
0.147728	1.3737	s
2.74842	4.97924	s
2.56457	900	s
900	900	s
900	900	s
900	900	s
900	222.735	s
0.277608	900	s
0.133645	2.54786	u
0.391549	2.1695	s
900	900	s
900	900	s
900	900	s
900	900	s
0.158022	27.5541	s
900	900	s
900	900	s
0.401837	132.551	s
0.123408	900	s
900	900	s
900	4.08361	s
900	59.0223	s
0.608788	1.22531	s
900	900	s
2.45933	1.58054	s
0.672408	2.09813	s
900	900	s
0.128697	59.0429	u
0.320219	1.53648	s
900	29.0128	s
18.17	1.49905	s
900	2.07438	s
900	1.23067	s
900	62.9159	s
900	29.5297	s
0.571767	2.92162	s
0.283279	900	s
0.375278	900	s
900	900	s
900	900	s
900	900	s
900	900	s
900	900	s
900	544.498	s
0.244856	2.3288	u
0.229416	2.15842	s
0.754223	36.9407	u
0.188838	58.8859	s
0.163999	1.58733	u
900	900	s
2.86032	99.3716	u
50.2146	1.67922	s
8.8484	1.48618	s
0.352506	2.88116	u
0.126764	58.7225	s
0.1264	58.9585	s
534.998	900	u
900	900	s
1.87804	900	u
2.2664	2.72115	s
0.421075	60.1885	s
0.222742	2.90256	u
720.278	1.47686	s
900	173.214	u
67.4218	65.333	u
0.300936	3.34341	s
900	1.25875	s
900	900	u
0.559691	2.1807	s
0.144122	1.48978	u
1.89928	1.65923	u
0.249168	2.18998	s
900	111.995	u
6.1771	1.8071	u
0.1504	1.68442	s
0.611815	5.99445	u
900	900	s
1.7869	3.10602	u
0.49454	2.78925	u
2.648	3.59694	u
900	900	s
0.931	1.84348	u
900	116.511	s
1.04811	1.64936	u
1.26719	1.23525	s
0.138768	1.52699	u
0.204915	1.60419	u
0.132829	1.94771	s
0.132859	2.03453	u
0.124142	1.9182	s
0.148176	1.49661	u
16.668	171.717	s
0.26641	1.53182	u
0.135835	1.88522	s
0.130198	2.17071	u
0.132754	2.61111	s
0.128747	2.00768	s
0.162411	59.0151	s
0.123063	58.8778	s
0.142445	2.20721	s
0.167077	1.52058	u
1.15724	1.80691	u
4.093	2.50088	u
72.01	2.13845	u
13.441	62.3308	s
0.149818	1.27887	s
0.128022	1.32719	s
0.135399	1.26762	s
0.138022	1.57349	u

==> scatter-kiki-vbs-sas.dat <==
kiki	vbs	label
900	900	u
900	900	u
900	900	u
62.2491	58.803	s
900	900	s
0.521522	0.670501	s
900	900	s
900	900	u
0.257736	0.108181	s
2.291	1.263	u
0.159294	0.110956	s
0.17936	0.131424	s
900	900	u
900	900	s
0.132932	0.1042	u
900	900	s
900	900	u
0.21195	0.142261	s
900	900	s
900	900	u
0.152585	0.120641	u
0.21207	0.126513	s
0.147554	0.193177	s
900	900	u
0.116691	0.103521	u
0.111385	0.103177	u
900	900	u
900	900	s
0.128927	0.132668	s
900	900	s
0.133092	0.117498	s
0.416345	0.122484	u
0.394863	0.121852	u
0.4608	0.141456	s
0.147728	0.121503	s
2.74842	900	s
2.56457	2.48276	s
900	900	s
900	900	s
900	900	s
900	900	s
0.277608	0.384184	s
0.133645	0.129266	u
0.391549	0.150833	s
900	900	s
900	900	s
900	900	s
900	900	s
0.158022	0.192597	s
900	900	s
900	900	s
0.401837	0.715392	s
0.123408	0.169425	s
900	900	s
900	900	s
900	900	s
0.608788	0.149823	s
900	900	s
2.45933	0.297144	s
0.672408	0.16924	s
900	900	s
0.128697	0.143988	u
0.320219	0.113953	s
900	900	s
18.17	17.1005	s
900	900	s
900	900	s
900	900	s
900	900	s
0.571767	0.220453	s
0.283279	0.123913	s
0.375278	0.12239	s
900	900	s
900	900	s
900	900	s
900	900	s
900	900	s
900	900	s
0.244856	0.151506	u
0.229416	0.129568	s
0.754223	0.617343	u
0.188838	0.109865	s
0.163999	0.10414	u
900	900	s
2.86032	0.505843	u
50.2146	19.0185	s
8.8484	0.514957	s
0.352506	0.113115	u
0.126764	0.123404	s
0.1264	0.104016	s
534.998	176.487	u
900	900	s
1.87804	0.383301	u
2.2664	0.201167	s
0.421075	0.161646	s
0.222742	0.153851	u
720.278	709.089	s
900	900	u
67.4218	143.078	u
0.300936	0.166506	s
900	900	s
900	900	u
0.559691	0.20703	s
0.144122	0.137345	u
1.89928	0.588078	u
0.249168	0.196555	s
900	900	u
6.1771	0.267393	u
0.1504	0.124713	s
0.611815	0.382259	u
900	900	s
1.7869	0.177577	u
0.49454	0.143547	u
2.648	0.234857	u
900	900	s
0.931	0.21308	u
900	900	s
1.04811	0.154401	u
1.26719	0.166611	s
0.138768	0.10504	u
0.204915	0.114864	u
0.132829	0.115912	s
0.132859	0.113414	u
0.124142	0.115134	s
0.148176	0.125101	u
16.668	3.51621	s
0.26641	0.11286	u
0.135835	0.127724	s
0.130198	0.116672	u
0.132754	0.115427	s
0.128747	0.118599	s
0.162411	0.118197	s
0.123063	0.127667	s
0.142445	0.117264	s
0.167077	0.140299	u
1.15724	0.209052	u
4.093	0.37524	u
72.01	1.77989	u
13.441	0.647234	s
0.149818	0.113559	s
0.128022	0.112919	s
0.135399	0.111834	s
0.138022	0.112625	u
